Epicardial Adipose Tissue Segmentation from CT Images with A Semi-3D Neural Network

Epicardial adipose tissue is a type of adipose tissue located between the heart wall and a protective layer around the heart called the pericardium. The volume and thickness of epicardial adipose tissue are linked to various cardiovascular diseases. It is shown to be an independent cardiovascular disease risk factor. Fully automatic and reliable measurements of epicardial adipose tissue from CT scans could provide better disease risk assessment and enable the processing of large CT image data sets for a systemic epicardial adipose tissue study. This paper proposes a method for fully automatic semantic segmentation of epicardial adipose tissue from CT images using a deep neural network. The proposed network uses a U-Net-based architecture with slice depth information embedded in the input image to segment a pericardium region of interest, which is used to obtain an epicardial adipose tissue segmentation. Image augmentation is used to increase model robustness. Cross-validation of the proposed method yields a Dice score of 0.86 on the CT scans of 20 patients.

==> images/document.json <==
{"_class":"document","do_objectID":"6A2469A3-41BE-497B-AE3F-3B9579C5ED93","colorSpace":0,"currentPageIndex":2,"assets":{"_class":"assetCollection","do_objectID":"F086F306-D55D-497F-81CC-00178CC1BAA1","images":[],"colorAssets":[],"exportPresets":[],"gradientAssets":[],"imageCollection":{"_class":"imageCollection","images":{}},"colors":[],"gradients":[]},"fontReferences":[{"_class":"fontReference","do_objectID":"06BA7484-2402-4DE1-9E59-EC3283C1357E","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Regular.otf","options":0,"postscriptNames":["SFProText-Regular"]},{"_class":"fontReference","do_objectID":"07B82CCF-FC06-4608-B5DD-4AD4017B63C9","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-RegularItalic.otf","options":0,"postscriptNames":["SFProText-RegularItalic"]},{"_class":"fontReference","do_objectID":"098C06DE-7666-4B05-ACC1-EF9F83AD6675","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-HeavyItalic.otf","options":0,"postscriptNames":["SFProText-HeavyItalic"]},{"_class":"fontReference","do_objectID":"0BD5BB99-E695-4752-9214-FD3F8FC6B0FF","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Heavy.otf","options":0,"postscriptNames":["SFProText-Heavy"]},{"_class":"fontReference","do_objectID":"2D4A30D9-E131-4473-B571-F5A0FFA30199","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Thin.otf","options":0,"postscriptNames":["SFProText-Thin"]},{"_class":"fontReference","do_objectID":"358F5D12-93F4-4FA5-858E-EB2B8BF06E20","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-MediumItalic.otf","options":0,"postscriptNames":["SFProText-MediumItalic"]},{"_class":"fontReference","do_objectID":"38E522DE-A0D5-42B3-8299-FBCC2A0483AE","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-BoldItalic.otf","options":0,"postscriptNames":["SFProText-BoldItalic"]},{"_class":"fontReference","do_objectID":"56C3A168-572F-45F3-BAFB-A28DFF90A10D","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Medium.otf","options":2,"postscriptNames":["SFProText-Medium"]},{"_class":"fontReference","do_objectID":"5A0A364D-1AA5-4B0D-825E-6F21A5A27464","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Ultralight.otf","options":0,"postscriptNames":["SFProText-Ultralight"]},{"_class":"fontReference","do_objectID":"647C51CF-10B8-4704-8027-82E5C43D9244","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-ThinItalic.otf","options":0,"postscriptNames":["SFProText-ThinItalic"]},{"_class":"fontReference","do_objectID":"7EC96B62-23B1-4784-B014-E59125247FCA","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-LightItalic.otf","options":0,"postscriptNames":["SFProText-LightItalic"]},{"_class":"fontReference","do_objectID":"8C1E5012-4CF0-423B-8A03-05A7DBBFD223","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Semibold.otf","options":0,"postscriptNames":["SFProText-Semibold"]},{"_class":"fontReference","do_objectID":"A5F08308-7C83-42B9-ABC4-C0E79619C8EC","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Bold.otf","options":0,"postscriptNames":["SFProText-Bold"]},{"_class":"fontReference","do_objectID":"B593F70A-7C15-4FC7-A4D7-31093CBBA627","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-SemiboldItalic.otf","options":0,"postscriptNames":["SFProText-SemiboldItalic"]},{"_class":"fontReference","do_objectID":"B931F981-3BBB-4D4F-A44E-418A12881AE7","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-UltralightItalic.otf","options":0,"postscriptNames":["SFProText-UltralightItalic"]},{"_class":"fontReference","do_objectID":"D21B1F2F-5E1C-481C-993F-484938E4B948","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-BlackItalic.otf","options":0,"postscriptNames":["SFProText-BlackItalic"]},{"_class":"fontReference","do_objectID":"E85B86D9-0575-4035-B997-A1E062CC9C0F","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Black.otf","options":0,"postscriptNames":["SFProText-Black"]},{"_class":"fontReference","do_objectID":"EBB4054A-32A2-42AD-805A-ACABC6F5CA20","fontFamilyName":"SF Pro Text","fontFileName":"SF-Pro-Text-Light.otf","options":0,"postscriptNames":["SFProText-Light"]}],"foreignLayerStyles":[],"foreignSwatches":[],"foreignSymbols":[],"foreignTextStyles":[],"layerStyles":{"_class":"sharedStyleContainer","do_objectID":"0A2EFA9A-2120-4505-904A-CA46BF87B827","objects":[]},"layerSymbols":{"_class":"symbolContainer","do_objectID":"9B26F425-84E8-45A0-BAD9-FDDBAAED33FA","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","do_objectID":"B4F234CB-2942-4886-BB5C-52448C5B42A4","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/21B7E1CA-FAEE-464B-9DEF-BED0BCE0445C"},{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/3E4D6156-2157-4E33-8F8C-A43E36D68B9D"},{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/5F10140C-E462-4173-93A6-FB14BFA102CF"}],"sharedSwatches":{"_class":"swatchContainer","do_objectID":"55178455-8074-4F6B-ADFE-68F4F78A7717","objects":[]},"documentState":{"_class":"documentState"}}

==> images/meta.json <==
{"commit":"94cd753dbaedb4b327b5f7bda553333927e42658","pagesAndArtboards":{"5F10140C-E462-4173-93A6-FB14BFA102CF":{"name":"Page 3","artboards":{}},"21B7E1CA-FAEE-464B-9DEF-BED0BCE0445C":{"name":"Page 1","artboards":{}},"3E4D6156-2157-4E33-8F8C-A43E36D68B9D":{"name":"Page 2","artboards":{}}},"version":134,"fonts":["SFProText-Medium","AppleSymbols"],"compatibilityVersion":99,"app":"com.bohemiancoding.sketch3","autosaved":1,"variant":"NONAPPSTORE","created":{"commit":"94cd753dbaedb4b327b5f7bda553333927e42658","appVersion":"70.1","build":108880,"app":"com.bohemiancoding.sketch3","compatibilityVersion":99,"version":134,"variant":"NONAPPSTORE"},"saveHistory":["NONAPPSTORE.108880"],"appVersion":"70.1","build":108880}

==> images/pages/21B7E1CA-FAEE-464B-9DEF-BED0BCE0445C.json <==
{"_class":"page","do_objectID":"21B7E1CA-FAEE-464B-9DEF-BED0BCE0445C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E3C9FAE8-EA34-461D-9A89-02262A257B79","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"5055A89D-B4D6-4B45-AB4F-B53D7C3ADCC4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"loss_plot_all","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":341,"width":823,"x":-25,"y":87},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3CF9BAFE-6BD9-4C60-AF96-4229B56E3EAD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/60298a4455d310b3526af18d1dddad62299ef628.png"},"intendedDPI":72},{"_class":"rectangle","do_objectID":"FD0E0377-37ED-44EE-BD00-6DCC5E113FFC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":53,"width":21,"x":-25,"y":210},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D544A239-EA10-45EA-85B4-46AFE888D4EC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"42E8342E-3D88-46D8-9801-73B4BDD03230","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":56,"x":228,"y":406.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF2CF480-D60E-44B9-934F-370244011FB1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"E99A8814-17F0-4871-B0F1-FC9DD87E73D7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Threshold","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":69,"x":218.5,"y":404.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"06964029-D9E4-4616-B7B2-1A397B369AAA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Threshold","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {68, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"FE3A3B2C-88DE-44BD-8B5A-20F04B177E15","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Loss","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":32,"x":-29.5,"y":228.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"84CE8E7E-37C9-4D64-BAAA-5A1E5E56A8A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Loss","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {30, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"FF2C2827-395B-44C7-BE65-D8A23AD45F07","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":79,"width":257,"x":533.5,"y":96},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D9C6D328-84CA-4073-8028-0B5A9692D054","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"AA23D8B0-541B-48E6-8DA1-33BF21856DAC","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BCE DSC","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":62,"x":533.5,"y":96},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1714C58D-E1C9-4567-B256-5A002050C4E0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BCE DSC","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {60, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F0E276F2-6B06-4B76-B8E1-B25A6B6F5050","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Combined DSC","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":103,"x":533.5,"y":115.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DA53403-621D-4802-A505-952A5867E289","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Combined DSC","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {102, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"5F064B78-255C-42B8-892B-04C8642C569B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BCE pixel error","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":101,"x":533.5,"y":136.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"88D24C8E-961D-42E7-8840-43990E7F71F2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BCE pixel error","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {100, 14}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"7C33CA3E-B0F3-408E-B1A7-3CFC7E998230","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Combined pixel error","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":17,"width":216,"x":533.5,"y":156},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"923202CB-3953-4DA2-865A-EBEFB31A5B2F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Combined pixel error (⋅ 0.0625)","attributes":[{"_class":"stringAttribute","location":0,"length":22,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}},{"_class":"stringAttribute","location":22,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"size":14,"UnicodeCharSet":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGjCwwRVSRudWxs0g0ODxBYTlNCaXRtYXBWJGNsYXNzTxFAAQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADwBwAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAACAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/9\/\/\/8AAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAcAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAJ8H\/\/\/\/DwAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/wv\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/AAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAgALSEhMUFVokY2xhc3NuYW1lWCRjbGFzc2VzXxAVTlNNdXRhYmxlQ2hhcmFjdGVyU2V0oxYXGF8QFU5TTXV0YWJsZUNoYXJhY3RlclNldF5OU0NoYXJhY3RlclNldFhOU09iamVjdAAIABEAGgAkACkAMgA3AEkATABRAFMAVwBdAGIAawByQHdAeUB+QIlAkkCqQK5AxkDVAAAAAAAAAgEAAAAAAAAAGQAAAAAAAAAAAAAAAAAAQN4="},"name":"AppleSymbols"}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}},{"_class":"stringAttribute","location":23,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {215, 14}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"10CAD8F1-A5D4-47AB-8F9E-E6B4AC53B1D6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"loss_plot_all","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":341,"width":823,"x":-25,"y":87},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> images/pages/3E4D6156-2157-4E33-8F8C-A43E36D68B9D.json <==
{"_class":"page","do_objectID":"3E4D6156-2157-4E33-8F8C-A43E36D68B9D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"346BF4F2-F6CD-43E8-BE2A-F7B298016340","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"413B5E75-D163-49A0-A27F-5C61F06595CE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"loss_plot_dice","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":353,"width":519,"x":-294,"y":-203},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20394AD4-F8D5-4F84-A5F5-D4CACC1A0468","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/8902b35f8a5f7339203ea016251d2a7c76415e2f.png"},"intendedDPI":144},{"_class":"rectangle","do_objectID":"41B72037-0879-4DAB-9CE7-B9869A3AA88C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":35,"width":90,"x":-195,"y":-187},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B9240D7C-5551-4C40-972E-22ED69B97CB7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"34606AF9-6EED-4848-9D6C-F08050A2C98D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BCE","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":29,"x":-195,"y":-188},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB707193-0DDE-4023-9586-F6E551276BE7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BCE","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {27, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B925CF26-876F-4CB8-A2F6-F7AE875C08F4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Combined","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":69,"x":-195,"y":-169},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"909D73CA-0F8D-4842-827D-64F3C50192E8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Combined","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {68, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"722606A7-0663-4052-BBAF-94148E1B679B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":56,"x":-41.49999999999997,"y":119},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8C44E3BF-1FB7-4753-A906-B0CF73F69654","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"785A8A8F-5E4C-4BAC-8D89-991BA6D54D3D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Threshold","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":69,"x":-51,"y":117},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BD89E384-9699-4F09-BC97-797BB7897626","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Threshold","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {68, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"A67AFE64-8C54-4EE7-812C-CF0A7009CA2B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":33,"width":18,"x":-292,"y":-68},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"39D9EA8F-A084-4D04-AD77-5A7E736B5C1C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"D3481683-1871-4562-B6E1-50ACE1D0AF2E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"DSC","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":30,"x":-297,"y":-59.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"39BDE069-FE96-448F-93EC-104B3E553156","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"DSC","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {28, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"D8ADFF27-EA18-42FB-A0D2-EC6BE9FADBB7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"loss_plot_dice","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":353,"width":519,"x":-294,"y":-203},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":-471,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-369,"guides":[]}}

==> images/pages/5E5BFE58-F627-40DD-BB59-D4A3BEC0AAE6.json <==
{"_class":"page","do_objectID":"5E5BFE58-F627-40DD-BB59-D4A3BEC0AAE6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 5","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"DBD69A0D-7EE4-4B7A-B9F5-B24E312F47D9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"8797F362-19B0-49BB-B70B-73B4CE3E76F5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"preprocess-diagram","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":438,"width":988,"x":-525,"y":-348},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"77964C94-CFCA-4FEC-AD44-05831B02315C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/655c55f00bdb28df46fd94e3cddb82291d749bfc.png"},"intendedDPI":72},{"_class":"rectangle","do_objectID":"F340BB92-8AEB-45ED-8F75-FE6068B5059A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":721,"x":-506,"y":-185},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"93F5DB93-1E03-4F0A-8E76-C7403245BD36","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"4A9F0964-B4C0-47BB-9F05-5C6330B7083B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"DICOM file","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":63,"x":-468.5,"y":-178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F144AB0D-FEE1-49C1-BE4E-2DF3345E0EA9","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"DICOM file","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 1}, {61, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B41560AD-7890-45FB-99A3-D71D7F49FB55","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Single slice 512 x 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":66,"x":-333,"y":-178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FC4F7A7F-66FD-437B-83BD-B573CE490A41","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Single slice 512 x 512","attributes":[{"_class":"stringAttribute","location":0,"length":22,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {66, 25}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1ED0AA99-1B45-4EE9-87CC-C42AB781FC1D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"To HU scale","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":70,"x":-191,"y":-178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"071DA32F-7F6D-4DCE-A2B2-A8B557725EDF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"To HU scale","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {70, 10}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"DE48338B-177F-45E5-9CEE-85AA48894FD4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Downsample 128 x 128","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":75,"x":-68.5,"y":-178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C38DE7C7-0DDF-4364-891E-C329649E45FF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Downsample\n128 x 128","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {73, 24}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"7AF9D312-BD2D-453C-A52F-36664727ACDB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Normalize and center","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":63,"x":27.5,"y":-178.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6767383C-544E-4B3A-88DE-8BECEE0449A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Normalize\nand center","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {62, 25}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"D80208AA-0B3F-4B54-95BF-A522C9836441","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Augment","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":53,"x":132.5,"y":-178},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"93914757-9330-45F2-BCDE-E6CA3B9AEA12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Augment","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {52, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"761EE521-7B1B-4471-B53E-4DE1D25904DE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":721,"x":-362,"y":20.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0A9CB6EE-8BFB-40E5-9273-FD42803436F6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"BB30E235-1D90-4493-A653-633483C0D346","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":41,"width":139,"x":288,"y":-54.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"6CBCFE94-5EC8-4F5C-9077-32A82D7F6917","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6D506765-88E0-43F0-A705-4B3F19F63868","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"DICOM GT mask","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":95,"x":-303.5,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"33994F97-E258-4807-9679-DF61C3CA99B2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"DICOM GT mask","attributes":[{"_class":"stringAttribute","location":0,"length":13,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {94, 10}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B8F8687D-219E-4AEB-9F5B-D19CDAB04D85","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Single slice mask 51","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":100,"x":-165,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"093F9BD5-41EC-4DCB-911E-6700F0F690A8","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Single slice mask 512 x 512","attributes":[{"_class":"stringAttribute","location":0,"length":27,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {100, 25}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"04272789-FA40-44B8-9403-549DA4CB67F6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Downsample 128 x 128","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":75,"x":-8.5,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7BACA551-4722-47A1-BCC3-4583EE16A07D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Downsample 128 x 128","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {73, 24}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"9CE1B837-3CC2-418D-A317-39D169575C0D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Augment","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":53,"x":127.5,"y":30},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EB73544E-8DC4-4D73-8C42-21D70B53A843","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Augment","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {52, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"A7CFC2BF-7E1F-41BB-BD63-EBF8CB4105C5","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"CNN training","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":75,"x":320,"y":-47},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F1D5E3C6-9822-40B1-BA3A-2768033DF686","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"CNN training","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {74, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"BD8DA797-A74E-4988-ABB6-C44D6D9BAB32","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"preprocess-diagram","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":438,"width":988,"x":-525,"y":-348},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":-471,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-369,"guides":[]}}

==> images/pages/5F10140C-E462-4173-93A6-FB14BFA102CF.json <==
{"_class":"page","do_objectID":"5F10140C-E462-4173-93A6-FB14BFA102CF","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4BCB370B-C5AA-498E-94DF-926C01D289C1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"C1C5E875-52A8-4B54-A5E1-6E3DC58C198B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"loss_plot_pixel_count","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":355,"width":540,"x":-420,"y":-293},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9AD97421-896A-45BA-B602-6E0505137CC1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/d98c4c55bd464f2e6351cf8f61f4f2d2927681ee.png"},"intendedDPI":144},{"_class":"rectangle","do_objectID":"CEE5A0BF-4CFF-4243-ACEB-1F8944B7B14B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":56,"x":-145.5,"y":33},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B63A291B-B6EC-4D76-9004-545F74B3D98B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"92DF0ECA-C618-43D0-A46F-F8DC4AAF88A0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Threshold","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":69,"x":-155,"y":31},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"203B0F9A-0A27-4F9D-9E37-39C44B5C5B47","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Threshold","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {68, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"62D4D206-2369-41A9-BCFA-519C7CD27380","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":165,"width":18,"x":-417,"y":-214.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E29DA547-48AC-4D3E-AECE-E4B0A5E5E011","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"FA9AAE28-589B-4E05-BE13-7A48A3E80EC6","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Pixel error","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":70,"x":-442,"y":-162},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AAFC92A1-B130-4F07-B94D-16BB8D86A9E1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Pixel error","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {69, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"7C086D65-0A51-4076-A5AD-ABF010510369","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":35,"width":90,"x":3,"y":-273},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F49714BA-FD0D-4C66-8BE9-BD34089A53C6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"999F8AA7-7C04-46A0-ACDD-679075159622","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BCE","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":29,"x":3,"y":-275},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"20812DA6-079C-450F-A670-BABC6F303F84","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BCE","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {27, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"9BAA4596-216B-429F-BBF0-6A011C896A00","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Combined","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":69,"x":3,"y":-256},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3B170019-C035-42AE-8331-4F46CAB41D50","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Combined","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {68, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"9AD09FA5-D9C8-436F-B8BC-A65965D23892","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"loss_plot_pixel_count","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":355,"width":540,"x":-420,"y":-293},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":-471,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-369,"guides":[]}}

==> images/pages/619B7757-A913-4C6A-BC41-F5E0A9C35DF3.json <==
{"_class":"page","do_objectID":"619B7757-A913-4C6A-BC41-F5E0A9C35DF3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 4","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"8064E4D0-2910-40AE-B22F-A6E72198700D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"B31E3D6E-BE83-425C-936D-23B85F01EC68","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"examples-worst-in","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":698,"width":632.5040214477212,"x":-339.5,"y":-430.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"0C45DE9B-C804-4561-9830-029C632425C0","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e8095632c0ca057cd46af0eeb3c102e549ff5721.png"},"intendedDPI":144},{"_class":"rectangle","do_objectID":"5FFCD564-25BC-422F-8B45-EB8FE2937182","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5,"width":626.5,"x":-336.5,"y":-427.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"11042A9B-0977-4C0C-A29D-C3EF3E75E28F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"F5443C69-B861-4463-8087-A914EA53736D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5,"width":626.5,"x":-336.5,"y":-251.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CF6604F5-83A5-4BB5-A695-D795FDDEB4E2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"B9D7925A-A2E2-40B1-B7EC-D18AB6E86AAA","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5,"width":626.5,"x":-339.5,"y":-75.00000000000011},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"567026F7-80B6-4A36-8CA4-4EEF4E3A68A7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8454D44A-1E8E-4F5E-A0EB-702849045845","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5,"width":626.5,"x":-333.7499999999999,"y":104.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"3515BEBA-08D5-44F8-86A3-5E482A37CFD7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BF912AF7-0195-4AAD-A440-B1DFCDE17BD3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":30,"x":-283,"y":-423.5000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E3650EB3-50E9-47CD-B08B-D78BCBB00AAB","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {29, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"041D2008-C6AA-42F4-9DA5-294240FD1A11","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Ground truth","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":75,"x":-141,"y":-423.5000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FFBCE267-0595-4A30-9073-3F8E284A922D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Ground truth","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {74, 10}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4BB4852A-B66E-4918-8BC9-7589B834CCBB","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BCE output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":66,"x":28.5,"y":-423.5000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"973F2E08-DA75-435A-A534-5B2E53EFA518","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BCE output","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {64, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1F1EB37D-7EB5-456A-9F79-A4C108D20D64","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Combined output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":101,"x":168,"y":-423.5000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"C7E62F3A-8798-4C8B-B6CA-F759802CC943","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Combined output","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {100, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"D414A6B2-5DC7-4262-B53A-AD1609DBCC8B","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"examples-worst-in","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":698,"width":634,"x":-340,"y":-430},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":-471,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-369,"guides":[]}}

==> images/pages/6DE9699A-C2AE-448A-AC75-ECC27C259682.json <==
{"_class":"page","do_objectID":"6DE9699A-C2AE-448A-AC75-ECC27C259682","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"BB804FA1-E0E7-4EEE-810E-50CE62FA9352","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"C60EDA11-6485-4FE2-86DF-B0E752264A76","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"corr_plot","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":439,"width":1198,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AA2172C6-9090-4F5E-8F1F-19490D68F089","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e60ef62177fd6f05412b1b5672c4b181fff95a68.png"},"intendedDPI":72},{"_class":"rectangle","do_objectID":"0762E256-94F7-4B49-A446-7105AB54D978","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":166,"width":24,"x":0,"y":123},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9257C4D7-854D-49C6-BBB9-A61299298058","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8E480FD4-3A2E-41E8-9230-5525050591C9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":166,"width":24,"x":609,"y":123},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E2FBDA73-1B0E-4B9B-AB84-2BF0B2910E3D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"7467375D-9ECA-49FF-8358-7387E339153A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":117,"x":892,"y":2.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B8FF0364-6327-4CB8-90C6-01A9FA993B82","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"BC635C71-32B0-4FD5-BC1E-CA7782925F36","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BCE","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":33,"x":915,"y":4.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E37E9C48-95D3-4EFD-9F0C-AA299AF877D6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BCE","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 3}, {30, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"2C6BF40D-49B7-4502-A4E8-5816A6A9F509","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":21,"width":117,"x":266,"y":3},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9C51DA4E-3EA9-49A0-BCB6-1B9A9AC77E49","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"5B1CD1B8-EE88-46E0-92E4-09CE6CA73A04","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Combined","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":19,"width":79,"x":266,"y":5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"24655909-6CD6-4465-9B48-BA962B419559","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":16}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Combined","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":16}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {78, 14}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"1CCD9C80-4C7D-439A-BF6F-64BE654EAD71","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"positive pixels","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":97,"x":-39.5,"y":219.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4195BF1E-C01E-40ED-AD75-258FE5881836","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"positive pixels","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {95, 14}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"B3B494B9-8125-494A-AA42-CD96F4FA33E9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"positive pixels copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":90,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":97,"x":569.5,"y":219.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4559E440-6DB7-482B-9A62-72F91957FC5E","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"positive pixels","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {95, 14}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"rectangle","do_objectID":"CF3CB71A-4205-4459-B3A3-2D215FAB0C1E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.00000000000006,"width":306,"x":153,"y":417.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"892497C8-3986-4D8A-BC99-25C75DCF9A8F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"92F2CB10-4243-4C4D-92D1-A61E7BB23966","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16.00000000000006,"width":306,"x":778.5,"y":417.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A216ADE4-B3E9-4C86-9AB2-AD7F5614ECDD","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"09FE0016-C70A-4846-A965-FE7205DFB21A","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"slice index (sorted","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":360,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":286,"x":162.5,"y":417.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"76E776C9-BC1B-4BA9-81BF-35C342694E16","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"slice index (sorted by positive pixel count)","attributes":[{"_class":"stringAttribute","location":0,"length":44,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {285, 14}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"86750407-E88A-49F6-837B-221026591C7D","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"slice index (sorted copy","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":360,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":16,"width":286,"x":788,"y":417.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"D86CCE71-E803-48B1-ADFD-AF51E1D9EE8C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"slice index (sorted by positive pixel count)","attributes":[{"_class":"stringAttribute","location":0,"length":44,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {285, 14}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"814A2CA0-C9CC-4D1E-8839-D2E63F2E27A4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"corr_plot","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":439,"width":1198,"x":0,"y":0},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":209,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-73,"guides":[]}}

==> images/pages/8277CED8-46B7-45C1-B1D7-56B90B956346.json <==
{"_class":"page","do_objectID":"8277CED8-46B7-45C1-B1D7-56B90B956346","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 6","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"15B6723E-65BE-4865-A0A4-89C161F7E991","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"28FBC198-609D-408B-946C-FFE3E5203C8F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"preprocess-prediction-diagram","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":215,"width":1036,"x":-595,"y":-154},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"F29B611C-54E7-43A1-8F14-E0302FF151BF","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/e75c159a1cdde71b52ba248f64a1199177fa901b.png"},"intendedDPI":72},{"_class":"rectangle","do_objectID":"A9116A36-897E-423F-9D47-607E50DC17D3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":35,"width":1008,"x":-574,"y":14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"7D0A9900-F92D-4DDB-A52C-B6657386623D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"C82C869D-A937-4C4F-A5BC-1895EF397340","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"DICOM file","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":63,"x":-536.5,"y":15},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"4E38CF0D-939B-4DF3-AAC3-3259C9C622E6","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"DICOM file","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 1}, {61, 11}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"4C3A1598-EC88-4D65-8130-4EAB809ACE82","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Single slice 512 x 5","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":66,"x":-401,"y":15},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"2F9F8487-24F4-4C9E-A067-5E70B2709E86","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Single slice 512 x 512","attributes":[{"_class":"stringAttribute","location":0,"length":22,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {66, 25}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"9D1C3A5D-70CF-4C8B-A3B7-BDF89D3082C1","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"To HU scale","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":70,"x":-259,"y":15},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"10BD2842-CE85-4740-BACC-B77882F3DC7F","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"To HU scale","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {70, 10}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"543079E5-4916-49CD-B48D-8B94E7825776","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Downsample 128 x 128","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":75,"x":-136.5,"y":15},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9BB90D71-B539-49D5-97BA-6CF2A83FE235","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Downsample\n128 x 128","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {73, 24}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"086ACABF-2CEB-4034-BE0D-DDC08522CAD7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Normalize and center","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":63,"x":-40.5,"y":14.5},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"9CB5D3A5-2F3D-46A6-B5E1-AC490545D4E3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Normalize\nand center","attributes":[{"_class":"stringAttribute","location":0,"length":20,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {62, 25}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8759BA51-9E37-4E37-9735-D285B51A0CA8","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"CNN prediction","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":89,"x":86.50000000000006,"y":15},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"A9649BA1-B58B-4087-8ACF-091CF747D72C","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"CNN prediction","attributes":[{"_class":"stringAttribute","location":0,"length":14,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {89, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"8E3DCBAB-1CDB-44C9-BEAA-CF08AAB3C887","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Model output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":78,"x":233.5000000000001,"y":14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E14B2DFA-1577-45A1-8AEB-E15B5E72368A","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Model output","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {76, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F2357FC8-D96F-4036-B99D-06A82022107E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Threshold","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":59,"x":356.0000000000001,"y":14},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"32280EA1-74E5-469F-AB8A-049756EAF5F1","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Threshold","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {58, 10}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"459F4B8D-2D3E-4F47-B241-520C9E74F35F","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"preprocess-prediction-diagram","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":215,"width":1036,"x":-595,"y":-154},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":-471,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-369,"guides":[]}}

==> images/pages/BAA66254-0BA7-4A3E-BC8F-D72511A17E6C.json <==
{"_class":"page","do_objectID":"BAA66254-0BA7-4A3E-BC8F-D72511A17E6C","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"1DAA9ADC-5B15-4F68-A0C6-C02D63CE3E12","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"CA0B8E2A-A332-4D9C-8C07-2A99B775CED4","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"examples-best-in","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":270,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":638,"width":705,"x":-384,"y":-359},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"E862C9F6-CDF9-4FEA-BEB1-02F98DED1995","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/0be64bd85547447e149177d05bfa73715d79f1e8.png"},"intendedDPI":144},{"_class":"rectangle","do_objectID":"5482C30A-B0DE-40DF-86E5-861603D72BE9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5,"width":626.5,"x":-347.5,"y":-391.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AE4C9764-E2AA-481A-85B8-44A5336854C2","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"933B5CB4-778D-48C3-B035-CF770F641BA2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5,"width":626.5,"x":-347.5,"y":-212.0000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"21176A47-436D-46F6-8A18-E2177CF2C64D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"8EF57078-51D0-415C-A27F-E1FE0D6C22B7","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5,"width":626.5,"x":-350.5,"y":-36.00000000000006},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"08FEC20F-7C40-4F2D-94BC-9CF1DDB1E360","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"rectangle","do_objectID":"66379DAA-C12B-429A-B2F0-DECFDD3A65C3","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle Copy 3","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":20.5,"width":626.5,"x":-344.7499999999999,"y":143.9999999999999},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"41F3AAE7-4FA8-4452-B88C-AA22DDD65BA5","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"6BEA5449-5E90-4653-9948-9A82351DF118","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":30,"x":-294,"y":-384.5000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FD79CEA1-4ABA-44F0-9E43-A36CB1126A58","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {29, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"16ED5297-604A-4F88-B937-E0A246230E66","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Ground truth","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":75,"x":-152,"y":-384.5000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"EBBDA277-6187-44CB-9DCC-D571291BCA18","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Ground truth","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {74, 10}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F6C5499A-4314-43E7-B21B-C6DF563BC4EE","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"BCE output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":66,"x":17.5,"y":-384.5000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"B3B65ADC-0C06-496F-9746-6B7B73189509","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"BCE output","attributes":[{"_class":"stringAttribute","location":0,"length":10,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {64, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"169EE7B6-BEF6-4E95-8986-A4F0072FADA2","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Combined output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":101,"x":157,"y":-384.5000000000001},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"5F83F20A-1D0E-44E8-8007-50005E3B6258","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Combined output","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 1}, {100, 13}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"A4AB82CC-D484-425F-B83D-006C87A33E68","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"examples-best-in","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":706,"width":639,"x":-351,"y":-393},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":-471,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-369,"guides":[]}}

==> images/pages/DBE96BD0-A27A-454C-8EB3-BA25BF59228E.json <==
{"_class":"page","do_objectID":"DBE96BD0-A27A-454C-8EB3-BA25BF59228E","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 2","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":0,"width":0,"x":0,"y":0},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"177187D2-8D2A-4DB9-93E3-5B6323787F4B","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"hasClickThrough":true,"groupLayout":{"_class":"MSImmutableFreeformGroupLayout"},"layers":[{"_class":"bitmap","do_objectID":"F37DA4EB-1BB1-4FEF-A33E-63E2156F6F90","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"example_one_output","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":true,"height":194,"width":567,"x":-311,"y":-108},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"AFBB9553-FA9B-451E-9187-DA3182398FC3","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[]},"clippingMask":"{{0, 0}, {1, 1}}","fillReplacesImage":false,"image":{"_class":"MSJSONFileReference","_ref_class":"MSImageData","_ref":"images\/34ab7934c81a993b34071c66369b89c0cd9c5f99.png"},"intendedDPI":144},{"_class":"rectangle","do_objectID":"5C7D0CD6-9AE1-4FF5-A04D-B59E88481856","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Rectangle","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":18,"width":552,"x":-303,"y":-108},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"FA048B82-E73F-4015-81B1-0944E00899F7","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":false,"fillType":0,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"position":0,"thickness":1}],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[{"_class":"fill","isEnabled":true,"fillType":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"gradient":{"_class":"gradient","elipseLength":0,"from":"{0.5, 0}","gradientType":0,"to":"{0.5, 1}","stops":[{"_class":"gradientStop","position":0,"color":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}},{"_class":"gradientStop","position":1,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0}}]},"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"innerShadows":[],"shadows":[]},"edited":false,"isClosed":true,"pointRadiusBehaviour":1,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}],"fixedRadius":0,"needsConvertionToNewRoundCorners":false,"hasConvertedToNewRoundCorners":true},{"_class":"text","do_objectID":"F1CAE296-4986-49CF-A12C-86354291ACF9","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Input","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":30,"x":-246,"y":-104},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"CC254345-9E03-45D8-B359-3641FCE251AC","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Input","attributes":[{"_class":"stringAttribute","location":0,"length":5,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {29, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"F1EF49D2-49D7-4FFC-9723-72B2A3DE7AE0","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Mask","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":31,"x":-43,"y":-104},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"650D6203-BA02-4F35-8320-494E3F593BCA","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Mask","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{1, 2}, {30, 10}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"text","do_objectID":"0CD85C8D-6B8C-4E90-904F-8C50F1561877","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Output","nameIsFixed":false,"resizingConstraint":47,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[]},"frame":{"_class":"rect","constrainProportions":false,"height":14,"width":41,"x":149,"y":-104},"clippingMaskMode":0,"hasClippingMask":false,"style":{"_class":"style","do_objectID":"60441EA6-7128-42F3-98D6-9082AA948E1D","endMarkerType":0,"miterLimit":10,"startMarkerType":0,"windingRule":1,"blur":{"_class":"blur","isEnabled":false,"center":"{0.5, 0.5}","motionAngle":0,"radius":10,"saturation":1,"type":0},"borderOptions":{"_class":"borderOptions","isEnabled":true,"dashPattern":[],"lineCapStyle":0,"lineJoinStyle":0},"borders":[],"colorControls":{"_class":"colorControls","isEnabled":false,"brightness":0,"contrast":1,"hue":0,"saturation":1},"contextSettings":{"_class":"graphicsContextSettings","blendMode":0,"opacity":1},"fills":[],"innerShadows":[],"shadows":[],"textStyle":{"_class":"textStyle","encodedAttributes":{"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0},"verticalAlignment":0}},"attributedString":{"_class":"attributedString","string":"Output","attributes":[{"_class":"stringAttribute","location":0,"length":6,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":12}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, 2}, {40, 12}}","lineSpacingBehaviour":3,"textBehaviour":0},{"_class":"slice","do_objectID":"F6E87842-7B59-4314-8C34-DE49B8EE4513","booleanOperation":-1,"isFixedToViewport":false,"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"example_one_output","nameIsFixed":false,"resizingConstraint":63,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"exportOptions":{"_class":"exportOptions","includedLayerIds":[],"layerOptions":0,"shouldTrim":false,"exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"png","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}]},"frame":{"_class":"rect","constrainProportions":false,"height":194,"width":567,"x":-311,"y":-108},"hasBackgroundColor":false,"backgroundColor":{"_class":"color","alpha":1,"blue":1,"green":1,"red":1}}],"includeInCloudUpload":true,"horizontalRulerData":{"_class":"rulerData","base":-471,"guides":[]},"verticalRulerData":{"_class":"rulerData","base":-369,"guides":[]}}

==> images/text-previews/text-previews-metadata.json <==
{"0":{"_class":"MSAttributedStringKey","size":"{69, 16}","string":{"_class":"attributedString","string":"Threshold","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"styleID":"06964029-D9E4-4616-B7B2-1A397B369AAA"},"13":{"_class":"MSAttributedStringKey","size":"{69, 16}","string":{"_class":"attributedString","string":"Combined","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0}}]},"styleID":"3B170019-C035-42AE-8331-4F46CAB41D50"},"11":{"_class":"MSAttributedStringKey","size":"{29, 16}","string":{"_class":"attributedString","string":"BCE","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0}}]},"styleID":"20812DA6-079C-450F-A670-BABC6F303F84"},"9":{"_class":"MSAttributedStringKey","size":"{32, 16}","string":{"_class":"attributedString","string":"Loss","attributes":[{"_class":"stringAttribute","location":0,"length":4,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2}}}]},"styleID":"84CE8E7E-37C9-4D64-BAAA-5A1E5E56A8A7"},"7":{"_class":"MSAttributedStringKey","size":"{69, 16}","string":{"_class":"attributedString","string":"Threshold","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"styleID":"BD89E384-9699-4F09-BC97-797BB7897626"},"5":{"_class":"MSAttributedStringKey","size":"{62, 16}","string":{"_class":"attributedString","string":"BCE DSC","attributes":[{"_class":"stringAttribute","location":0,"length":7,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"styleID":"1714C58D-E1C9-4567-B256-5A002050C4E0"},"3":{"_class":"MSAttributedStringKey","size":"{101, 16}","string":{"_class":"attributedString","string":"BCE pixel error","attributes":[{"_class":"stringAttribute","location":0,"length":15,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"styleID":"88D24C8E-961D-42E7-8840-43990E7F71F2"},"1":{"_class":"MSAttributedStringKey","size":"{30, 16}","string":{"_class":"attributedString","string":"DSC","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0}}]},"styleID":"39BDE069-FE96-448F-93EC-104B3E553156"},"frames":{"E99A8814-17F0-4871-B0F1-FC9DD87E73D7":{"_class":"NSValue","type":"rect","value":"{218.5, 404.5, 69, 16}"},"785A8A8F-5E4C-4BAC-8D89-991BA6D54D3D":{"_class":"NSValue","type":"rect","value":"{-51, 117, 69, 16}"},"FA9AAE28-589B-4E05-BE13-7A48A3E80EC6":{"_class":"NSValue","type":"rect","value":"{-442, -162, 70, 16}"},"5F064B78-255C-42B8-892B-04C8642C569B":{"_class":"NSValue","type":"rect","value":"{533.5, 136.5, 101, 16}"},"B925CF26-876F-4CB8-A2F6-F7AE875C08F4":{"_class":"NSValue","type":"rect","value":"{-195, -169, 69, 16}"},"D3481683-1871-4562-B6E1-50ACE1D0AF2E":{"_class":"NSValue","type":"rect","value":"{-297, -59.5, 30, 16}"},"AA23D8B0-541B-48E6-8DA1-33BF21856DAC":{"_class":"NSValue","type":"rect","value":"{533.5, 96, 62, 16}"},"34606AF9-6EED-4848-9D6C-F08050A2C98D":{"_class":"NSValue","type":"rect","value":"{-195, -188, 29, 16}"},"F0E276F2-6B06-4B76-B8E1-B25A6B6F5050":{"_class":"NSValue","type":"rect","value":"{533.5, 115.5, 103, 16}"},"FE3A3B2C-88DE-44BD-8B5A-20F04B177E15":{"_class":"NSValue","type":"rect","value":"{-29.5, 228.5, 32, 16}"},"92DF0ECA-C618-43D0-A46F-F8DC4AAF88A0":{"_class":"NSValue","type":"rect","value":"{-155, 31, 69, 16}"},"999F8AA7-7C04-46A0-ACDD-679075159622":{"_class":"NSValue","type":"rect","value":"{3, -275, 29, 16}"},"7C33CA3E-B0F3-408E-B1A7-3CFC7E998230":{"_class":"NSValue","type":"rect","value":"{533.5, 156, 216, 17}"},"9BAA4596-216B-429F-BBF0-6A011C896A00":{"_class":"NSValue","type":"rect","value":"{3, -256, 69, 16}"}},"12":{"_class":"MSAttributedStringKey","size":"{216, 17}","string":{"_class":"attributedString","string":"Combined pixel error (⋅ 0.0625)","attributes":[{"_class":"stringAttribute","location":0,"length":22,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}},{"_class":"stringAttribute","location":22,"length":1,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"size":14,"UnicodeCharSet":{"_archive":"YnBsaXN0MDDUAQIDBAUGBwpYJHZlcnNpb25ZJGFyY2hpdmVyVCR0b3BYJG9iamVjdHMSAAGGoF8QD05TS2V5ZWRBcmNoaXZlctEICVRyb290gAGjCwwRVSRudWxs0g0ODxBYTlNCaXRtYXBWJGNsYXNzTxFAAQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAADwBwAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAACAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/9\/\/\/8AAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAcAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAJ8H\/\/\/\/DwAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAA\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/wv\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/\/AAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAQAAAAAAAAAAAAAAAAAAAAAAEAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAAgALSEhMUFVokY2xhc3NuYW1lWCRjbGFzc2VzXxAVTlNNdXRhYmxlQ2hhcmFjdGVyU2V0oxYXGF8QFU5TTXV0YWJsZUNoYXJhY3RlclNldF5OU0NoYXJhY3RlclNldFhOU09iamVjdAAIABEAGgAkACkAMgA3AEkATABRAFMAVwBdAGIAawByQHdAeUB+QIlAkkCqQK5AxkDVAAAAAAAAAgEAAAAAAAAAGQAAAAAAAAAAAAAAAAAAQN4="},"name":"AppleSymbols"}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}},{"_class":"stringAttribute","location":23,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"styleID":"923202CB-3953-4DA2-865A-EBEFB31A5B2F"},"10":{"_class":"MSAttributedStringKey","size":"{69, 16}","string":{"_class":"attributedString","string":"Threshold","attributes":[{"_class":"stringAttribute","location":0,"length":9,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":2},"kerning":0}}]},"styleID":"203B0F9A-0A27-4F9D-9E37-39C44B5C5B47"},"8":{"_class":"MSAttributedStringKey","size":"{103, 16}","string":{"_class":"attributedString","string":"Combined DSC","attributes":[{"_class":"stringAttribute","location":0,"length":12,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"styleID":"1DA53403-621D-4802-A505-952A5867E289"},"6":{"_class":"MSAttributedStringKey","size":"{29, 16}","string":{"_class":"attributedString","string":"BCE","attributes":[{"_class":"stringAttribute","location":0,"length":3,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"styleID":"BB707193-0DDE-4023-9586-F6E551276BE7"},"4":{"_class":"MSAttributedStringKey","size":"{69, 16}","string":{"_class":"attributedString","string":"Combined","attributes":[{"_class":"stringAttribute","location":0,"length":8,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"kerning":0,"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0}}}]},"styleID":"909D73CA-0F8D-4842-827D-64F3C50192E8"},"2":{"_class":"MSAttributedStringKey","size":"{70, 16}","string":{"_class":"attributedString","string":"Pixel error","attributes":[{"_class":"stringAttribute","location":0,"length":11,"attributes":{"MSAttributedStringFontAttribute":{"_class":"fontDescriptor","attributes":{"name":"SFProText-Medium","size":14}},"MSAttributedStringColorAttribute":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"textStyleVerticalAlignmentKey":0,"paragraphStyle":{"_class":"paragraphStyle","allowsDefaultTighteningForTruncation":0,"alignment":0},"kerning":0}}]},"styleID":"AAFC92A1-B130-4F07-B94D-16BB8D86A9E1"}}

==> images/user.json <==
{"document":{"pageListHeight":85,"componentSidebarTreeStructure":0,"pageListCollapsed":0},"5F10140C-E462-4173-93A6-FB14BFA102CF":{"scrollOrigin":"{606, 579}","zoomValue":1.121735056301458},"3E4D6156-2157-4E33-8F8C-A43E36D68B9D":{"scrollOrigin":"{507, 393}","zoomValue":1.112816598020532},"21B7E1CA-FAEE-464B-9DEF-BED0BCE0445C":{"scrollOrigin":"{129, 146}","zoomValue":0.9062465678290076}}
